Demonstration of Safe Electromagnetic Radiation Emitted by 5G Active Antenna Systems

The careful planning and safe deployment of 5G technologies will bring enormous benefits to society and the economy. Higher frequency, beamforming, and small-cells are key technologies that will provide unmatched throughput and seamless connectivity to 5G users. Superficial knowledge of these technologies has raised concerns among the general public about the harmful effects of radiation. Several standardization bodies are active to put limits on the emissions which are based on a defined set of radiation measurement methodologies. However, due to the peculiarity of 5G such as dynamicity of the beams, network densification, Time Division Duplexing mode of operation, etc, using existing EMF measurement methods may provide inaccurate results. In this context, we discuss our experimental studies aimed towards the measurement of radiation caused by beam-based transmissions from a 5G base station equipped with an Active Antenna System(AAS). We elaborate on the shortcomings of current measurement methodologies and address several open questions. Next, we demonstrate that using user-specific downlink beamforming, not only better performance is achieved compared to non-beamformed downlink, but also the radiation in the vicinity of the intended user is significantly decreased. Further, we show that under weak reception conditions, an uplink transmission can cause significantly high radiation in the vicinity of the user equipment. We believe that our work will help in clearing several misleading concepts about the 5G EMF radiation effects. We conclude the work by providing guidelines to improve the methodology of EMF measurement by considering the spatiotemporal dynamicity of the 5G transmission.

==> commented-content.txt <==
%In general, the PD of isotropic antenna can be calculated as follows \cite{Balanis}:
%\begin{align}
%    \text{PD} \triangleq \frac{P}{4 \pi R^2} (W/m^2),
%\end{align}
%where $P$ is the transmit power of the antenna and $R$ is the measured radius of the considered region.
%In the case of the co-existence of multiple EMF sources, the expose-ration metric can be used to determine the influence of each EMF source.....

%\begin{itemize}
 %   \item \textcolor{green}{5G uses electromagnetic radiation, just like 3G and 4G or other wireless technologies such as Wifi. In a first phase, the frequencies used for 5G are almost identical to those used for 3G and 4G (in the 700 MHz and 3.6 GHz bands). In a second phase, higher frequencies must also be used (in the 26 GHz band). This is part of the 5G controversy. Critics say these higher frequencies are problematic for our health because they are more energetic than 4G radiation and there are no long-term studies or experience. Concerns are for example about the risk of cancer, the quality of sperm, sensitivity to radiation or oxidative stress in the cells. Supporters say they do not pose a threat to human health because they are non-ionizing electromagnetic radiation below the limit, which does not contain enough energy to harm human cells or the body. The Luxembourg government stresses that it adheres to the"Council Recommendation of 12 July 1999 on the limitation of the exposure of the public to electromagnetic fields from 0 Hz to 300 GHz" (1999/519 / EU) , which specifies maximum values to ensure the protection of the population against electric fields.}
    
%    \item \textcolor{green}{Another point of criticism is that radiation exposure via 5G is expected to increase globally, mainly because more antennas will be needed. Proponents counter this point by saying that 5G needs less power per volume of data, the radiation is more focused (and therefore reduced), and if there are more antennas, the radiation would decrease because cell phones would then have better reception. And that anyway, most of the radiation to which humans are exposed would come from cell phones and not antennas. It should also be noted that in many countries, including Luxembourg, 4G is reaching its limits, and therefore additional antennas are also required for 4G.}
    
%    \item \textcolor{green}{The last point, whether radiation exposure will increase or decrease with 5G, probably cannot be answered with certainty by science in advance. In fact, the technology makes it possible to reduce radiation exposure thanks to the effects mentioned above. However, these effects can be negated by the so-called bounce effect and the additional antennas, or they can actually lead to more electromagnetic radiation than before. Another reason why this is difficult to predict is that, even without 5G, digital data consumption is constantly increasing around the world. Currently, the global data volume is assumed to double every 12 to 18 months. The more data sent, the higher the radiation exposure.}
    
 %   \item \textcolor{green}{Regarding the question of the harmfulness of electromagnetic radiation for health, the state of science is as follows: there is currently no clear scientific evidence that the frequencies used by 5G are harmful. for the human body. Even if the frequencies differ in part from those of 4G, these frequencies are located in a band for which there is no clear scientific evidence of health risks. There are studies that show a negative effect on health. However, some of them are controversial because they contain methodological errors. And there are studies that show no effect. This complicates matters: each camp finds studies that corroborate its theses. meta-studies, that analyze many studies and evaluate them as a collective, are more informative. If we consider the latter, it turns out that there is no scientific evidence that 5G poses a risk to human health.}
%\end{itemize}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\begin{table*}[t]
%	\caption{EMF metrics for different frequency range}
%	\label{tab:1}
%	\centering
%	\small
%	\begin{tabular}{|p{8cm}|p{4cm}|p{4cm}|}
%		\hline
%		\textbf{EMF metrics} & \textbf{Frequency range}& \textbf{Effects}\\
%		\hline
%		Peak internal magnetic flux density & 0 Hz to 10 Hz & Electrostimulation\\
%		\hline
%		Internal electric field strength & 0 Hz to 5 MHz & Electrostimulation\\
%		\hline
%		Peak internal electric field strength &  0 Hz to 5 MHz & Electrostimulation
%		\\
%		\hline Whole body electric field strength &  0 Hz to 10 Hz & Electrostimulation\\
%		\hline
%		Contact current & 0 Hz to 5 MHz & Electrostimulation
%		\\ \hline Induced current & 0 Hz to 5 MHz & Electrostimulation
%		\\ \hline Magnetic flux density & 0 Hz to 5 MHz & Electrostimulation
%		\\ \hline Magnetic field strength & 0 Hz to 5 MHz & Electrostimulation\\ \hline Peak of the time derivative of the external magnetic field & 0 Hz to 5 MHz & Electrostimulation
%		\\ \hline Contact voltage (open circuit) & 100 Hz to 110 MHz & Thermal \\ \hline
%		Contact current & 100 Hz to 110 MHz & Thermal \\ \hline Induced current & 100 Hz to 110 MHz & Thermal \\ \hline Specific absorption rate—whole-body-average & 100 Hz to 6 GHz & Thermal \\ \hline Specific absorption rate—peak spatial-average & 100 Hz to 6 GHz & Thermal \\ \hline (Local) epithelial power density & 6 GHz to 300 GHz & Thermal \\ \hline Whole body electric field strength & 100 KHz to 400 MHz & Thermal \\ \hline Local electric field strength & 100 KHz to 400 MHz & Thermal \\ \hline Whole body magnetic field strength & 100 KHz to 400 MHz & Thermal \\ \hline Local magnetic field strength & 100 KHz to 400 MHz & Thermal \\ \hline Local power density instantaneous peak & 6 GHz to 300 GHz & Thermal \\ \hline Whole body plane-wave-equivalent power density based on electric field strength & 100 KHz to 100 MHz & Thermal \\ \hline Local plane-wave-equivalent power density based on electric field strength & 100 KHz to 100 MHz & Thermal \\ \hline Whole body plane-wave-equivalent power density based on magnetic field strength  & 100 KHz to 100 MHz & Thermal \\ \hline Local plane-wave-equivalent power density based on magnetic field strength & 100 KHz to 100 MHz & Thermal \\ \hline Local incident energy density (per pulse) & 30 GHz to 300 GHz & Thermal \\ \hline
%	\end{tabular}
%\end{table*}



%Depending on the frequency used to communicate in 5G systems, different EMF metrics can be considered. Table \ref{tab:1} summarizes the metrics established by the 
%IEEE Std C95.1-2019 which strictly depend on the frequency range in which the active nodes operate. Moreover, the biological effects are also presented, which could be distinguished into either electrosimulation or thermal. In the following, we provide a detailed summary of the EMF metrics concerning different frequency ranges for 5G and their effects. 

%\subsubsection{{EMC metrics for different frequency ranges:} }
%There are different types of EMF metrics such as specific absorption rate (SAR), power density (PD), exposure-ratio, dose, composite metric, electric flux density in W/m², and electric field strength in V/m.

%\textbf{SAR:} is the metric used to measure the EMF absorbed inside the human body (e.g., head ) in the near field of the antenna and its measure is Watt per kilogram (W/kg). According to the recommendation of the International Commission on Non-Ionizing Radiation Protection (ICNIRP), the maximum value of SAR should be less than 2 Watts per kilogram. To guarantee the safety, SAR threshold is provided by the manufacturer  \cite{chen1991sar,beard2006comparisons}. 

%\textbf{Power density (PD):} is a useful EMF metric used to measure the far-field of an antenna in Watts per square meter. PD can be measured based on electric field and magnetic field through dipole probes and small loop probes, respectively \cite{Ferrara}. In general, the PD of isotropic antenna can be calculated as follows \cite{Balanis}:
%\begin{align}
%    \text{PD} \triangleq \frac{P}{4 \pi R^2} (W/m^2),
%\end{align}
%where $P$ is the transmit power of the antenna and $R$ is the measured radius of the considered region.

%\textbf{Expose-ratio mectric:} In the case of the co-existence of multiple EMF sources, the expose-ration metric can be used to determine the influence of each EMF source.



%\begin{itemize}
%\item \textit{{EMF metrics for frequency band above below 5 MHz (electrostimulation effects)}:}
%For such frequncy band, the EMF metrics to be evaluated include magnetic flux density inside the body (below 10 Hz), electric field strength inside body, magnetic field strength (local) or magnetic flux density (local) whole body electric field strength. At these frequencies, electric, and electromagnetic fields are evaluated separately. In particular, electrostimulation effects-based EMF metrics generally allows for a short averaging time, e.g., 0.2 second for frequency band higher than 25 Hz in IEEE standard (Std) C95.1-2019. 

%    \item \textit{EMF metrics for frequency band above 100 KHz (thermal effects):} For this frequency band, IEEE Std C95.1-2019 defines that the following metrics must be used to evalue the EMF exposure: specific absorption rate (SAR) (whole body, local), epithelial power density, electric field strength (whole body, local), magnetic field strength (whole body, local), plane-wave-equivalent power density (whole body, local), and power density (whole body, local).
  %  \item \textit{EMF metrics for frequency band between 100 kHz and 6 GHz:} For frequency band less than $30~$MHz, the root mean square (rms) electric field strength and the rms magnetic field strength metrics must be applied to evaluate the EMF exposure. For frequency band from 30 MHz to 400 MHz, either electric or magnetic field is enough in the far-field of the source and both the rms electric field strength and the rms magnetic field strength should be determined in the near-field of source. For frequency band from 400 MHz to 6 GHz, rms of electric or magnetic field strength can be used.
   % \item \textit{EMF metrics for frequency band above above 6 GHz: } For such frequency band, epithelial/incident PD should be used as a EMF metric. It can be measured or calculated to evaluate the influence of EMF exposure. 
%    \item \textit{Contact current, contact voltage, and induced current metrics:} In table \ref{tab:1}, IEEE Std C95.1-2019 defined some metrics to evaluate the influences of EMF exposure to human health because of currents and voltages such as contact current, induced current, and contact voltage. Contact currents flow go along the human body when we touch objects having different potential compared to that of the person. Contact currents range from imperceptible currents to electric shocks. They can be measured as currents in amperes through human body or volts between two points on the person's body, e.g., hand to hand/foot. The induced current metric is considered at frequency band below 100 Mhz and occurred in the near-field region of the source. Special measurement techniques should be used to evaluate the induced current, e.g., using an electromagnetic compatibility test equipment \cite{jennings2020measurement}. 
%\end{itemize}








%Some recent studies have shown that the use of communication devices can increase the risk of cancer \cite{hardell2007long,hardell2015mobile,coureau2014mobile}. Hardel et al. investigated 16 cases with statistical data using mobile communication devices more than 10 years and showed the tumours were significantly high among mobile users. However, their results were based on a small number of mobile users, thus, it did not show great confidence since the sample number was too small. In \cite{hardell2015mobile}, the authors studied the influences of mobile and cordless phone for brain tumours in Sweden from 1997 to 2003 and 2007 to 2009. They concluded that acoustic neuromaare and glioma can be caused by EMF transmissions from mobile devices and RF-EMF can be considered as a carcinogenic. 

%In \cite{coureau2014mobile}, the authors studied the effect of RF-EMF for human health in France from 2004 to 2006. Their results showed no differences in the effect of RF-EMF between the rural and urban areas, which was different from the Swedish study conducted in \cite{vrijheid2009determinants}. In  \cite{morris2015children,fernandez2015dosimetric,fernandez2018absorption}, the authors investigated the EMF exposure to human health in different age groups. Morris et al. \cite{morris2015children} concluded that the children's brains have more influences by RF-EMF than adults. Fernandez et al. \cite{fernandez2015dosimetric} also showed the the sensitivity and vulnerability of children's brains to RF-EMF signals compared to adults based on finite-difference time-domain (FDTD) simulations. Another study by Fernandez in 2018 \cite{fernandez2018absorption} also manifested the influences of cell phone and virtual reality to young's eyes and brains were higher than that of adults.

%To overcome the above limitations, many limits and guidelines have been introduced \cite{nrpb1993restrictions,IEEEstandard_1, IEEEstandard_2,IEEEstandard_3,fields1997evaluating,Sara2020method}. From 1993 \cite{nrpb1993restrictions}, the national radiological
%protection board (NRPB) in UK has provided limits and guidelines of RF-EMF exposure for mobiles, access points, and other RF sources. IEEE Standards Association in \cite{IEEEstandard_1,IEEEstandard_2} and \cite{IEEEstandard_3} provided safety levels for human exposure to RF-EMF ranging from 3 Khz to 300 GHz and from 0 to 3 Khz, respectively. In \cite{fields1997evaluating}, Federal Communications Commission (FCC) defines limits for portable and mobile devices operating in the cellular communications, wireless communications, personal communications, satellite communications, and the maritime communications. In this document, a mobile device was defined as a transmitter to be used in places other than the fixed one and generally used in a manner that keeps a distance at least 20 cm from the transmitter's radiating and the user's body. Moreover, a portable device was defined as a transmitter to be used within 20 cm from user's body. Sara et al. \cite{Sara2020method} proposed a new method to limit the transmit power of the Massive MiMo system to keep the EMF exposure below a predefined threshold. 

%\subsubsection{\color{red}{Previous campaigns which measured EMF. Particular focus on campaigns that used UAV}{(Hieu)}} %(A table would be nice). For every campaign, please also list the devices they used for the measurements. We need to focus more on the emf measurement campaigns where beam-forming was used for DL or UL channel. But do not exclude where beam-fomring was not done. Also categorize emf measurement according to indoor and outdoor campaigns. 

%There are two project in Europe focus on investigate the influences of EMF exposure on human health, i.e., health risk assessment network on electromagnetic
%fields exposure (EFHRAN) \cite{Elisabeth} and generalized EMF
%research using novel methods (GERoNIMO) \cite{GERONIMO}. The EFHRAN project includes the cooperation of seven European countries and 16 partners from other 8 countries. EHFRAN is the first project to evaluate the influences of EMF expose on human health. The EHFRAN's targets include exposure assessment, risk analysis and hazard identification, risk characterisation, risk management, and dose assessment.

%The moniT project in Portugal (a.k.a electromagnetic radiation
%exposure assessment in mobile communications) project, which was funded by Optimus, TMN, and Vodafone \cite{oliveira2007monit}. Another project related to EMF assessment and monitoring
%was the Serbian electromagnetic field monitoring network (SEMONT) project that has been deployed and used for real-time EMF exposure assessment \cite{djuric2015semont}. Low EMF exposure
%future network (LEXNET) project \cite{tesanovic2014wireless}. In the
%LEXNET project that was supported by the European commission, a new realistic metric to assess the level of EMF exposure
%to humans in the environment, known as the exposure index (EI).

%In \cite{Dronem}, a DroneEM (Drone for Electromagnetic fields Measurements) project was initialized between GEO-K and MPB Group allowing to implement and design for 3D measurement and mapping for RF-EMF distribution. It allowed to measure the EMF spectrum from 10 MHz and 3 GHz with drone's altitude up to 200 meters. In \cite{zhang2016small}, the authors used a small UAV to measure the electric field in and around a storm. 
